NGC 5236's stars as tracers of arms and arm widths in spiral galaxies

Generally, identifying the spiral arms of a spiral galaxy is not a hard task. However, defining the main characteristics, width and length of those structure is not a common task. Previous studies have used different tracers: Star clusters, Massers, H$\alpha$. It was until recently that individual stars were used as tracers of spiral structures. The basic method of measuring the width of spiral arms assumes a Gaussian distribution around the mean concentration, either of gas or other tracer. In this work we use NGC 5236's stars as tracers. We estimated the surface stellar density of arms and inter-arm regions to measure the width of the arms. As a test case, this works focused on NGC 5236 (M83). We find that field stellar populations can trace the (two) main spiral arms of NGC 5236. We find a correlation between the arm width and the galactocentric radii, found using other tracers. The slope of the growth of the width of the arm correlates with the morphological types of spiral galaxies. A second finding of our study suggest the possible correlation between the width of the arms and the corrotation radius, result that will be presented in a follow up paper.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
